Cable construction effects on the lateral forces and wakes of helically stranded cables under oblique inflow

Helically stranded cables in aerial towing systems experience oblique inflow, but are often modeled as smooth cylinders, neglecting three-dimensional cross-stream coupling and surface texture. We perform large-eddy simulations and spectral proper orthogonal decomposition for a smooth cylinder and four stranded cables at four inclinations from $22.5^\circ$ to $90^\circ$, all stationary, with $Re \approx 1.0 \times 10^4$. Aerodynamic differences are governed mainly by cross-sectional symmetry and strand-scale groove depth. Force-source decomposition shows that surface pressure contributes 94.9%--98.3% of the mean normal force and dominates the mean lateral force. High-symmetry, quasi-circular envelopes maintain balanced circumferential pressure, whereas deep-grooved, low-symmetry tri-lobed geometries produce asymmetric separation and a persistent lateral pressure imbalance. In the wake, high-symmetry cables sustain spanwise-synchronized Karman shedding at moderate-to-high inclinations, concentrating fluctuation energy in a dominant low-rank mode. Deep grooves disrupt shedding coherence, deflect the recirculation zone laterally, and spread energy across broadband scales. Mean lateral force and lateral-force fluctuations are therefore decoupled: the quasi-circular $(1 \times 19)$ cable has minimal mean lateral force but strong periodic fluctuations, while the deep-grooved $(3 \times 7)$ cable has weak fluctuations but appreciable mean lateral force. These results support construction-dependent cable selection and aerodynamic load modeling.

==> README_arxiv.txt <==
arXiv source package
=====================

Main file: main.tex
Compiler: pdfLaTeX (direct PDF mode)

The opening lines of main.tex force arXiv to use a PDF-producing LaTeX
engine. The manuscript contains PDF and PNG figures, so do not select
latex-dvi-ps-pdf/dvips. If arXiv presents a compiler choice, select
pdflatex. The pre-generated main.bbl is included; references.bib and the
custom aipnum4-1pof.bst are retained for reproducibility.

The previous arXiv failure came from dvips treating PDF/PNG files as EPS
files and reporting missing BoundingBox values. The figure files themselves
are unchanged.

